Two-Step SPLADE: Simple, Efficient and Effective Approximation of SPLADE

Learned sparse models such as SPLADE have successfully shown how to incorporate the benefits of state-of-the-art neural information retrieval models into the classical inverted index data structure. Despite their improvements in effectiveness, learned sparse models are not as efficient as classical sparse model such as BM25. The problem has been investigated and addressed by recently developed strategies, such as guided traversal query processing and static pruning, with different degrees of success on in-domain and out-of-domain datasets. In this work, we propose a new query processing strategy for SPLADE based on a two-step cascade. The first step uses a pruned and reweighted version of the SPLADE sparse vectors, and the second step uses the original SPLADE vectors to re-score a sample of documents retrieved in the first stage. Our extensive experiments, performed on 30 different in-domain and out-of-domain datasets, show that our proposed strategy is able to improve mean and tail response times over the original single-stage SPLADE processing by up to $30\times$ and $40\times$, respectively, for in-domain datasets, and by 12x to 25x, for mean response on out-of-domain datasets, while not incurring in statistical significant difference in 60\% of datasets.

==> tikz/intersection/k1/top-k-10.txt <==
10 48.67478468806327
20 62.740406224881454
30 69.71654620136933
40 74.19497919414206
50 77.15177473021295
60 79.3817459926558
70 81.07731222126057
80 82.59707161413183
90 83.78508732283983
100 84.72339754853007

==> tikz/intersection/k1/top-k-100.txt <==
10 57.38040771036541
20 72.74399288355261
30 79.30490278169565
40 83.01895353488301
50 85.58056464978307
60 87.3417668236021
70 88.61363544942274
80 89.6315842918128
90 90.45592657610709
100 91.06207156225535


==> tikz/intersection/k1/top-k-400.txt <==
10 63.89860458409543
20 79.13547492255371
30 84.66553676820729
40 87.72725709738631
50 89.60550737783147
60 90.92625859107922
70 91.90883387697268
80 92.6560474321907
90 93.24732606127422
100 93.65746805592056


==> tikz/intersection/k1/top-k-bm25.txt <==
10 33.31624088819741
20 44.139098393421804
30 50.34487412962171
40 54.676970947123415
50 57.98540259851711
60 60.54477832571714
70 62.70382927080765
80 64.41705421842254
90 65.9187370649919
100 67.06141382172677

==> tikz/intersection/k1/top-k-inf.txt <==
10 66.10094416391988
20 80.78928207842392
30 85.91741523358999
40 88.68439200524935
50 90.438272468572
60 91.59848177274412
70 92.4480083662438
80 93.12796716259241
90 93.69535828813048
100 94.12942923132614


==> tikz/intersection/pruning/c-fq-vd.txt <==
19.5 43.44
39.34 59.49
94.32 76.78
242.13 91.6
261.12 92.6562
419.43 99.27
466.33 100


==> tikz/intersection/pruning/c-lq-ld.txt <==
7.509 77.95

==> tikz/intersection/pruning/c-vq-fd.txt <==
2.86159 55.433817
8.88 76.81966242
18.03 88.70595203


==> tikz/intersection/pruning/c-vq-ld.txt <==
1.379 50.53
3.904 68.04
7.509 77.95
261.12 92.6562


==> tikz/intersection/pruning/m-fq-vd.txt <==
3.61 80.92
8.83 91.88
19.99 97.96
31.115 99.32
38.46 99.6
62.86 99.79
76.34 100

==> tikz/intersection/pruning/m-lq-ld.txt <==
2.974 94.8

==> tikz/intersection/pruning/m-vq-fd.txt <==
7.647 96.23
30.093 99.84110445
51.495 99.999
76.34 100


==> tikz/intersection/pruning/m-vq-ld.txt <==
2.974 94.8
9.6228 98.87
17.91 99.2
31.115 99.32


==> tikz/with_reranking/MSMARCO/all.txt <==
5.531 0.3063 30
105.094 0.3920 32
5.8447 0.378 50
6.281 0.385 51
9.471 0.390 52
17.5947 0.378 60
28.45 0.385 61
132.49 0.390 62



==> tikz/with_reranking/MSMARCO/best.txt <==
5.531 0.3063
105.094 0.3920

==> tikz/with_reranking/MSMARCO/rerank_with_load_disk.txt <==
17.5947 0.378 
28.45 0.385 
132.49 0.390

==> tikz/with_reranking/MSMARCO/rerank_without_load.txt <==
5.8447 0.378 
6.281 0.385 
9.471 0.390

==> tikz/with_reranking/MSMARCO_pruning/all.txt <==
5.531 0.3063 30
105.094 0.3920 32
9.471 0.390 52

==> tikz/with_reranking/MSMARCO_pruning/best.txt <==
5.531 0.3063
105.094 0.3920

==> tikz/with_reranking/MSMARCO_pruning/pruning.txt <==
3.776 0.2186
7.136 0.2889
13.708 0.3382
27.127 0.3714
49.340 0.3889
77.476 0.3923

==> tikz/with_reranking/MSMARCO_pruning/pruning_lexical.txt <==
0.987  0.204
1.647 0.271
2.814 0.309
4.960 0.331
8.482 0.340
13.490 0.342

==> tikz/with_reranking/MSMARCO_pruning/rerank_lexical.txt <==
5.531 0.390

==> tikz/with_reranking/MSMARCO_pruning/rerank_lexical_pruning.txt <==
0.987 0.363
1.647 0.383
2.814 0.391
4.960 0.392
8.482 0.392
13.490 0.392

==> tikz/with_reranking/MSMARCO_pruning/rerank_pruning.txt <==
3.776 0.374
7.136 0.388
13.708 0.392
27.127 0.392
49.34 0.392
77.476 0.392

==> tikz/without_reranking/BEIR/all.txt <==
5.030 0.4422 10
11.439 0.4618 11
200.116 0.5053 12
5.030 0.5046 10
11.439 0.50557 11
5.149 0.44219 20
11.587 0.46313 21
307.466 0.5096 22
5.149 0.5081 20
11.587 0.5096 21
5.531 0.4557 30
18.476  0.4836 31
105.094 0.5240 32
5.531 0.5213 30
18.476  0.5240 31
6.59525 0.4400 40
20.1672 0.4774 41
28.9274 0.4770 42
6.59525 0.4770 40
20.1672 0.4770 41


==> tikz/without_reranking/BEIR/best.txt <==
5.531 0.4557
18.476  0.4836 
105.094 0.5240



==> tikz/without_reranking/BEIR/best_rerank.txt <==
5.531 0.5213
18.476  0.5240



==> tikz/without_reranking/BEIR/ed.txt <==
5.030 0.4422
11.439 0.4618
200.116 0.5053



==> tikz/without_reranking/BEIR/ed_rerank.txt <==
5.030 0.5045
11.439 0.5055



==> tikz/without_reranking/BEIR/effv.txt <==
6.59525 0.4400
20.1672 0.4774
28.9274 0.4770

==> tikz/without_reranking/BEIR/effv_rerank.txt <==
6.59525 0.4770
20.1672 0.4770


==> tikz/without_reranking/BEIR/sd.txt <==
5.149 0.4421
11.587 0.4631
307.466 0.5096



==> tikz/without_reranking/BEIR/sd_rerank.txt <==
5.149 0.50812
11.587 0.50966



==> tikz/without_reranking/MSMARCO/all.txt <==
5.030 0.2993 10
11.439 0.3308 11
200.116 0.3828 12
5.030 0.380 10
11.439 0.382 11
5.149 0.2946 20
11.587 0.3259 21
307.466 0.3775 22
5.149 0.374 20
11.587 0.377 21
5.531 0.3063 30
18.476  0.3430 31
105.094 0.3920 32
5.531 0.389 30
18.476  0.392 31
6.59525 0.3205 40
20.1672 0.3849 41
28.9274 0.3880 42
6.59525 0.3860 40
20.1672 0.3880 41



==> tikz/without_reranking/MSMARCO/best.txt <==
5.531 0.3063
18.476  0.3430 
105.094 0.3920

==> tikz/without_reranking/MSMARCO/best_rerank.txt <==
5.531 0.389 
18.476  0.392



==> tikz/without_reranking/MSMARCO/ed.txt <==
5.030 0.2993
11.439 0.3308
200.116 0.3828

==> tikz/without_reranking/MSMARCO/ed_rerank.txt <==
5.030 0.380
11.439 0.382

==> tikz/without_reranking/MSMARCO/effv.txt <==
6.59525 0.3205
20.1672 0.3849
28.9274 0.3880

==> tikz/without_reranking/MSMARCO/effv_rerank.txt <==
6.59525 0.3860
20.1672 0.3880


==> tikz/without_reranking/MSMARCO/sd.txt <==
5.149 0.2946
11.587 0.3259
307.466 0.3775

==> tikz/without_reranking/MSMARCO/sd_rerank.txt <==
5.149 0.374
11.587 0.377

